A depolarisation census of ASKAP fast radio bursts

Fast radio bursts (FRBs) are luminous, dispersed pulses of extra-galactic origin. The physics of the emission mechanism, the progenitor environment, and their origin are unclear. Some repeating FRBs are observed to have frequency-dependent exponential suppression in linear polarisation fraction. This has been attributed to multipath propagation in a surrounding complex magneto-ionic environment. The magnitude of depolarisation can be quantified using the parameter $\rm \sigma^{\prime}_{RM}$, which can be used to model the magneto-ionic complexity of the medium. In addition to depolarisation, some repeating sources (in particular those with active magneto-ionic environments) have been identified to have co-located persistent radio sources (PRS). Searches for depolarisation of non-repeating sources are challenging due to the limited bandwidth of most FRB detection systems used to detect one-off bursts. However, even with a limited bandwidth, such depolarisation can be identified if it lies within the $\rm \sigma^{\prime}_{RM}$ sensitivity window of the telescope. In this paper, we present a search for depolarisation in $12$ one-off FRBs detected by the Australian SKA Pathfinder. We report on the first strongly depolarised FRB detected by ASKAP (FRB$~$20230526A) and a marginal detection of depolarisation in a second. We also report constraints on the presence of a PRS coincident with FRB$~$20230526A using observations obtained with the Australia Telescope Compact Array. We use this to study the relationship between $\rm \sigma^{\prime}_{RM}$ and PRS luminosity. Our investigation supports a scenario in which repeaters and non-repeaters share a common origin and where non-repeaters represent an older population relative to repeating FRBs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
